An update of SB9 orbits using HERMES/Mercator radial velocities

The Gaia mission is delivering a large number of astrometric orbits for binary stars. By combining these with spectroscopic orbits for systems with two observable spectra (SB2), it is possible to derive the masses of both components. However, to get masses with a good accuracy requires accurate spectroscopic orbits, which is the major aim of the present paper. A subsidiary aim is to discover SB2 systems hiding among known SB1, and even though this search may often prove unsuccessful, the acquired radial velocities may be used anyway to improve the existing spectroscopic orbits. New radial velocities for 58 binary systems from the Ninth Catalogue of Spectroscopic Binary Orbits (SB9), obtained using the high-resolution HERMES spectrograph installed on the 1.2 m Mercator telescope, were used to possibly identify hitherto undetected SB2 systems. For SB1 systems with inaccurate orbits, these new radial-velocity measurements were used to improve the orbital accuracy. This paper provides 51 orbits (41 SB1 and 10 SB2) that have been improved with respect to the solution listed in the SB9 catalogue, out of the 58 SB9 orbits studied, which belong to 56 stellar systems. Among them, there are five triple and four quadruple systems. Despite the high resolution of HERMES, HIP 115142 A is the only system which we detected as a new SB2 system. The B component of the visual binary HIP 92726 has now been found to be a spectroscopic system as well, which makes HIP 92726 a newly discovered quadruple system (SB1+SB1). The high HERMES resolution allowed us moreover to better isolate the signature of the secondary component of HIP 12390, HIP 73182 and HIP 111170. More accurate masses have thus been derived for them. Among the 30 SB also present in Gaia Data Release 3 (DR3) and with periods shorter than the Gaia DR3 time span (1000 d), only 5 were flagged as binaries by DR3.

==> ObsLog.dat <==
HIP000183  56878.6448     13.0    1.1    a
HIP000183  56907.5977     11.8    1.0    a
HIP000183  56934.5421      9.2    1.1    a
HIP000183  56954.5527      8.5    1.0    a
HIP000183  56995.3527      7.4    1.2    a
HIP000183  57221.7092     -3.8    1.0    a
HIP000183  57336.3940     -4.4    1.0    a
HIP000183  57595.7256     -4.0    1.7    a 
HIP000443  55030.7265    -19.174  0.050  a
HIP000443  55034.6805    -19.418  0.050  a
HIP000443  55037.6589    -18.973  0.050  a
HIP000443  55056.5959      4.233  0.050  a
HIP000443  55079.6424     -2.730  0.050  a
HIP000443  55100.5538    -18.513  0.050  a
HIP000443  55204.3550      7.752  0.050  a
HIP000443  55216.3635      8.964  0.050  a
HIP000443  55398.7366    -19.395  0.050  a
HIP000443  55416.7197     -5.075  0.050  a
HIP000443  55420.6096      2.721  0.050  a
HIP000443  55467.6473    -18.948  0.050  a
HIP000443  55468.5502    -19.110  0.050  a
HIP000443  55470.6045    -19.308  0.050  a
HIP000443  55470.6082    -19.304  0.050  a
HIP000443  55500.4969     13.374  0.050  a
HIP000443  57053.3279     -7.510  0.050  a  
HIP012390  56672.3569     16.470  0.03   a
HIP012390  56672.3569     15.207  0.06   b
HIP012390  56932.6366      8.099  0.05   a
HIP012390  56932.6366     22.561  0.13   b
HIP012390  57053.3346     11.257  0.03   a  
HIP012390  57053.3346     20.180  0.20   b  
HIP012390  57223.6892     19.495  0.04   a
HIP012390  57223.6892     12.495  0.18   b
HIP012390  57237.7275     19.647  0.04   a
HIP012390  57237.7275     12.092  0.20   b
HIP012390  57296.6222     20.513  0.05   a
HIP012390  57296.6222     11.038  0.35   b
HIP012390  57337.5898     20.614  0.09   a
HIP012390  57342.4816     20.819  0.05   a
HIP012390  57342.4816     11.079  0.32   b
HIP012390  57361.3741     20.646  0.06   a
HIP012390  57361.3741     10.549  0.37   b
HIP012390  57397.3681     20.581  0.04   a
HIP012390  57397.3681     10.611  0.31   b
HIP012390  57595.7245     17.813  0.05   a
HIP012390  57595.7245     13.881  0.15   b
HIP012390  57599.7396     17.561  0.04   a
HIP012390  57599.7396     13.892  0.12   b
HIP012390  57643.6898     16.377  0.04   a
HIP012390  57643.6898     15.165  0.07   b
HIP012390  57599.7396     17.561  0.04   a
HIP012390  57599.7396     13.892  0.12   b
HIP012390  57643.6830     16.430  0.02   a
HIP012390  57643.6830     15.232  0.03   b
HIP014124  56672.3607     10.754  0.258  a
HIP014124  56672.3607     18.124  0.377  b
HIP014124  56878.6556     44.866  0.023  a
HIP014124  56878.6556    -22.153  0.038  b
HIP014124  56880.7075     43.699  0.019  a
HIP014124  56880.7075    -20.766  0.032  b
HIP014124  56899.7012     34.105  0.020  a
HIP014124  56899.7012     -9.288  0.033  b
HIP014124  56899.7463     34.098  0.020  a
HIP014124  56899.7463     -9.286  0.034  b
HIP014124  56931.6611     24.819  0.023  a
HIP014124  56931.6611      1.936  0.038  b
HIP014124  56932.6427     24.605  0.022  a
HIP014124  56932.6427      2.200  0.037  b
HIP014124  56943.7092     22.670  0.015  a 
HIP014124  56943.7092      4.924  0.026  b 
HIP014124  56993.4393     14.719  0.018  a
HIP014124  57002.5020     14.482  0.011  a
HIP014124  57051.3972      9.532  0.044  a 
HIP014124  57051.3972     20.313  0.078  b 
HIP014124  57053.3426      9.401  0.040  a 
HIP014124  57053.3426     20.550  0.061  b 
HIP014124  57054.3764      9.321  0.039  a 
HIP014124  57054.3764     20.669  0.067  b 
HIP014124  57055.3350      9.273  0.037  a 
HIP014124  57055.3350     20.820  0.059  b 
HIP014124  57056.3320      9.178  0.035  a 
HIP014124  57056.3320     20.919  0.061  b 
HIP014124  57056.4278      9.144  0.035  a 
HIP014124  57056.4278     20.931  0.059  b 
HIP014124  57057.3351      9.068  0.034  a 
HIP014124  57057.3351     21.012  0.058  b 
HIP014124  57081.3608      7.080  0.025  a
HIP014124  57081.3608     25.512  0.041  b
HIP014124  57082.3601      6.932  0.025  a
HIP014124  57082.3601     23.546  0.042  b
HIP014124  57222.7239     29.397  0.019  a
HIP014124  57222.7239     -3.560  0.033  b
HIP014124  57237.7300     46.785  0.025  a
HIP014124  57237.7300    -24.440  0.042  b
HIP014124  57255.7076     37.175  0.021  a
HIP014124  57255.7076    -12.888  0.034  b
HIP014124  57296.6159     24.370  0.022  a
HIP014124  57296.6159      2.458  0.038  b
HIP014124  57337.5766     16.874  0.021  a
HIP014124  57342.4848     15.333  0.028  a 
HIP014124  57397.3718     11.057  0.268  a 
HIP014124  57397.3718     18.305  0.370  b
HIP014124  57404.3993     10.290  0.124  a
HIP014124  57404.3993     19.040  0.198  b
HIP014124  57595.7277     47.430  0.010  a
HIP014124  57595.7277    -25.138  0.004  b
HIP014124  57599.7412     47.110  0.009  a
HIP014124  57599.7412    -24.831  0.003  b
HIP014157  56672.3674     43.525  0.025  a 
HIP014157  56672.3674     17.222  0.037  b 
HIP014157  57052.4032     43.272  0.025  a 
HIP014157  57052.4032     16.272  0.039  b 
HIP014157  57053.3496     43.454  0.024  a 
HIP014157  57053.3496     16.047  0.038  b 
HIP014157  57054.3817     43.694  0.023  a 
HIP014157  57054.3817     15.918  0.036  b 
HIP014157  57055.3393     43.869  0.024  a 
HIP014157  57055.3393     15.790  0.037  b 
HIP014157  57056.3651     43.881  0.024  a 
HIP014157  57056.3651     15.774  0.036  b  
HIP014157  57223.7273     43.068  0.022  a  
HIP014157  57223.7273     17.219  0.035  b
HIP014157  57237.7366     42.125  0.023  a
HIP014157  57237.7366     18.107  0.035  b
HIP014157  57238.7311     41.513  0.025  a
HIP014157  57238.7311     18.983  0.039  b
HIP014157  57238.7363     41.527  0.024  a
HIP014157  57238.7363     18.914  0.038  b
HIP014157  57255.7258     31.077  0.020  a   
HIP014157  57296.6088     21.199  0.022  a
HIP014157  57296.6088     42.108  0.035  b
HIP014157  57298.6430     30.909  0.020  a   
HIP014157  57336.5803    -38.059  0.020  a
HIP014157  57336.5803    109.312  0.030  b
HIP014157  57338.5804     10.132  0.023  a
HIP014157  57338.5804     54.948  0.038  b
HIP014157  57340.5291     24.466  0.057  a
HIP014157  57340.5291     38.611  0.087  b
HIP018216  56612.6620     21.0    1.4    a
HIP018216  56888.7299      0.0    1.4    a
HIP018216  56899.7534     -3.6    1.3    a
HIP018216  56931.6569     -4.8    1.2    a
HIP018216  56953.6184      0.0    1.2    a
HIP018216  56968.5453      4.8    1.3    a
HIP018216  56986.4546      6.0    1.1    a
HIP018216  56995.5171      7.5    1.3    a
HIP018216  57008.4207     10.6    1.3    a
HIP018216  57028.4284     14.6    1.2    a
HIP018216  57055.3591     17.4    1.1    a 
HIP018216  57081.3655     25.0    1.3    a 
HIP018216  57082.3853     26.9    1.4    a 
HIP018216  57083.3770     25.4    1.3    a
HIP018216  57297.6830     18.9    1.3    a
HIP018216  57336.6160     -0.9    1.3    a
HIP018216  57343.5245      0.3    1.3	 a
HIP018216  57400.4140      0.0    1.3	 a
HIP018216  57404.3964     -1.7    1.3	 a
HIP022000  56672.3825     80.204  0.04   a  sigma_rot = 7.1     
HIP022000  56672.3825      8.7    1.6    b  sigma_rot = 37.  ordres 85-90
HIP022000  56672.3825     44.0    1.0    c  constant velocity. of the visual component?
HIP022000  56752.3758     79.839  0.04   a  sigma_rot = 7.1
HIP022000  56752.3758     10.0    1.0    b  sigma_rot = 39.
HIP022000  56753.3465     79.964  0.044  a  sigma_rot = 7.1
HIP022000  56753.3465     10.0    0.8    b  sigma_rot = 39.5
HIP022000  56754.3470     77.077  0.044  a  sigma_rot = 7.1
HIP022000  56754.3470     12.2    0.6    b  sigma_rot = 39.4
HIP022000  56755.3682     73.764  0.050  a  sigma_rot = 7.2
HIP022000  56755.3682     13.7    1.2    b  sigma_rot = 35.4
HIP022000  56759.3590     40.437  0.071  a  sigma_rot = 6.7
HIP022000  56759.3590     40.3    0.7    b  sigma_rot = 25.6
HIP022000  56904.7272     76.248  0.044  a  sigma_rot = 6.9
HIP022000  56904.7272     15.6    2.3    b  sigma_rot = 34.9
HIP022000  56931.6726     36.528  0.063  a  sigma_rot = 7.0
HIP022000  56931.6726     42.3    0.7    b  sigma_rot = 25.1
HIP022000  56934.7116     50.031  0.073  a  sigma_rot = 7.5
HIP022000  56934.7116     37.2    1.1    b  sigma_rot = 28.3
HIP022000  56940.7318     69.491  0.050  a  sigma_rot = 7.0
HIP022000  56940.7318     16.2    1.9    b  sigma_rot = 24.6
HIP022000  56968.5348     22.721  0.068  a  sigma_rot =  7.3
HIP022000  56968.5348     52.3    1.6    b  sigma_rot = 23.6  
HIP022000  56971.5597     38.990  0.077  a  sigma_rot =  7.1
HIP022000  56971.5597     42.2    0.7    b  sigma_rot = 24.9
HIP022000  56993.4436     58.784  0.056  a  sigma_rot =  7.6
HIP022000  56993.4436     26.2    3.1    b  sigma_rot = 30.8
HIP022000  56996.5364     16.299  0.056  a  sigma_rot =  7.2
HIP022000  56996.5364     69.0    1.5    b  sigma_rot = 27.2
HIP022000  56996.5364     44.0    1.0    c  constant velocity. of the visual component?
HIP022000  57008.4264     25.471  0.094  a  sigma_rot =  6.7
HIP022000  57055.3669     59.937  0.050  a  sigma_rot =  7.5
HIP022000  57055.3669     19.6    1.3    b  sigma_rot = 29.2
HIP022701  56672.3898     -0.03   0.3    a 
HIP022701  56753.3534     -0.79   0.3    a 
HIP022701  56931.6779     -0.64   0.2    a 
HIP022701  56955.7587     -2.16   0.6    a  
HIP022701  56995.5414      0.06   0.3    a 
HIP022701  57055.3712      0.56   0.3    a 
%HIP025092  55164.6908     78.979  0.05   a
%HIP025092  55235.4464     85.437  0.05   a
%HIP025092  55235.4530     85.459  0.05   a
%HIP025092  56672.4174     85.153  0.05   a
%HIP025092  57050.4497     75.659  0.05   a
HIP025912  56754.3596      3.792  0.050  a
HIP025912  56754.3671      3.777  0.050  a
HIP025912  56935.7611      5.279  0.050  a
HIP025912  56954.7292      5.445  0.050  a
HIP025912  56995.5703      5.771  0.050  a
HIP025912  57055.4220      6.088  0.050  a
HIP026563  56672.4222     -4.56   0.29   a
HIP026563  56753.3638     -4.30   0.23   a
HIP026563  56888.7242     -3.50   0.55   a
HIP026563  56903.7432     -5.55   0.42   a
HIP026563  56935.7671     -3.94   0.27   a
HIP026563  56939.6930     -4.13   0.46   a
HIP026563  56943.7311     -4.28   0.42   a
HIP026563  56971.5811     -4.82   0.36   a
HIP026563  56974.6932     -4.42   0.26   a
HIP026563  56993.5812     -4.71   0.82   a
HIP026563  57002.5251     -2.32   1.59   a
HIP026563  57055.4301     -4.64   0.36   a
HIP026563  57081.4944     -3.52   0.64   a
HIP026563  57083.4332     -4.31   0.30   a
HIP028816  56677.5806     32.991 0.01    a
HIP028816  56721.4475     40.592 0.01    a
HIP028816  56753.3602     31.652 0.051   a
HIP028816  56753.3687     31.686 0.057   a
HIP028816  56753.3703     31.667 0.047   a
HIP028816  56753.3719     31.579 0.054   a
HIP028816  56904.7572     16.825 0.062   a
HIP028816  56905.7209     17.347 0.060   a
HIP028816  56939.7584     34.158 0.022   a
HIP028816  56957.7426     39.572 0.020   a
HIP028816  56965.7036     40.775 0.023   a
HIP028816  56998.7084     37.638 0.032   a
HIP028816  56999.5285     37.307 0.021   a
HIP028816  57033.5286     22.042 0.043   a
HIP028816  57050.4534     12.563 0.05    a
HIP028816  57055.4509      9.897 0.032   a
HIP028816  57055.4688      9.899 0.037   a
HIP028816  57056.4877      9.246 0.037   a
HIP028816  57078.4130      0.253 0.015   a
HIP028816  57081.5086     -0.932 0.01    a
HIP028816  57109.3659     -3.405 0.008   a
HIP028816  57113.3715     -2.519 0.013   a
HIP028816  57115.4011     -2.334 0.021   a
HIP028816  57282.7078     27.369 0.032   a
HIP028816  57301.7152     17.332 0.07    a
HIP028816  57352.6349     -2.344 0.013   a
HIP028816  57392.5182      2.231 0.050   a
HIP028816  57399.4897      5.204 0.050   a
HIP028816  57426.4598     16.603 0.034   a   
HIP028816  57429.5087     18.310 0.038   a   
HIP028816  57442.4200     24.952 0.096   a   
HIP028816  57443.4759     24.764 0.043   a   
HIP028816  57450.4365     29.087 0.035   a    
HIP028816  57450.4383     29.133 0.022   a    
HIP028816  57450.4400     29.103 0.042   a    
HIP028816  57459.3498     33.174 0.057   a    
HIP028816  57459.3702     33.133 0.014   a    
HIP028816  57676.7154     10.895 0.032   a    
HIP028816  57676.7329     10.896 0.026   a    
HIP028816  57723.6680     34.811 0.051   a    
HIP028816  57732.5230     37.584 0.026   a    
HIP028816  57764.4702     40.120 0.014   a    
HIP028816  57782.4180     35.782 0.010   a    
HIP028816  57793.4640     31.620 0.017   a    
HIP028816  57814.4277     21.310 0.019   a    
HIP028816  57836.3795     9.595  0.019   a    
HIP031205  55164.7677    -10.744 0.050   a
HIP031205  55467.6836     -2.647 0.050   a
HIP031205  55903.6102     -0.090 0.050   a
HIP031205  55992.3755    -10.067 0.050   a
HIP031205  56677.5896      3.971 0.050   a
HIP031205  56997.7090    -10.307 0.050   a
HIP031205  57050.4580     -5.223 0.050   a
HIP031205  57343.6316     -7.992 0.050   a
HIP032426  56677.6003     19.771 0.050   a
HIP032426  57050.4618     34.567 0.050   a
HIP032426  57297.7545     37.926 0.014   a
HIP032426  57297.7583     37.804 0.022   a
HIP032426  57298.7542     37.836 0.041   a
HIP032426  57300.7663     37.909 0.008   a
HIP032426  57398.5476     34.204 0.050   a
HIP032426  57433.4206     31.055 0.027   a
HIP032426  57463.4237     27.546 0.008   a
HIP032467  55162.7287     27.064 0.050   a
HIP032467  56677.6064     23.377 0.050   a
HIP032467  57050.4614     20.064 0.050   a
HIP033168  56677.6132     38.418 0.050   a
HIP033168  57050.4889     26.982 0.050   a
HIP034316  56677.6242     28.114 0.012   a
HIP034316  56753.3876     17.496 0.030   a
HIP034316  56972.7618     28.498 0.036   a
HIP034316  56986.7885     27.313 0.033   a
HIP034316  56995.6774     26.209 0.033   a
HIP034316  57036.6191     20.086 0.033   a
HIP034316  57049.5185     17.974 0.036   a
HIP034316  57055.5012     17.287 0.034   a
HIP034316  57082.5237     14.699 0.032   a
HIP034316  57112.4370     14.404 0.043   a
HIP034316  57138.3757     16.350 0.031   a
HIP034316  57339.6919     19.408 0.045   a
HIP034316  57339.7319     19.519 0.039   a
HIP034316  57339.7635     19.531 0.035   a
HIP034935  56677.6469      0.590 0.050   a
HIP034935  57050.4962     30.456 0.050   a
HIP036419  56677.6368     39.282 0.77    a
HIP036419  56677.6368     43.195 0.65    b
HIP036419  57050.5019     54.539 0.021   a
HIP036419  57050.5019     24.857 0.031   b
HIP036652  56752.3908      6.326 0.050   a
HIP036652  56993.6736      0.440 0.050   a
HIP036652  57028.5872      0.200 0.050   a
HIP036652  57053.5105     -0.073 0.050   a
HIP036652  57055.5092     -0.059 0.050   a
HIP036652  57112.4489     -0.223 0.038   a
HIP037041  56752.4248     39.311 0.050   a
HIP037041  56955.7605      9.920 0.050   a 
HIP037041  56993.6703     12.575 0.050   a 
HIP037041  57027.5740     19.446 0.050   a 
HIP037041  57050.5322     25.889 0.050   a 
HIP037041  57055.5164     27.199 0.050   a
HIP037041  57111.4173     41.711 0.006   a
HIP038217  56752.4153      3.812 0.050   a
HIP038217  57050.5090      6.778 0.050   a
HIP039198  56671.6006      2.712 0.050   a
HIP039198  56751.4253     -7.718 0.050   a
HIP039198  56753.4062     -8.839 0.050   a
HIP039198  56771.4063    -14.987 0.050   a
HIP039198  56781.4025    -15.103 0.050   a
HIP039198  56973.7814     -0.657 0.050   a
HIP039198  57002.6716      0.954 0.050   a
HIP039198  57027.5981      2.200 0.050   a
HIP039198  57053.6082      3.522 0.050   a
HIP039198  57055.5228      3.586 0.050   a
HIP039198  57083.4944      3.658 0.002   a
HIP039198  57107.4505     -2.17  0.001   a
HIP039198  57130.3917    -13.766 0.001   a
HIP039198  57157.3641    -14.299 0.003   a
HIP039198  57297.7469     -3.059 0.002   a
HIP039198  57336.7805      -0.81 0.002   a
HIP039198  57392.6050      2.233 0.002   a
HIP039198  57404.5954      2.791 0.003   a
HIP039198  57430.6122      3.931 0.002   a
HIP039198  57462.4159      1.636 0.002   a
HIP039198  57465.3952      0.848 0.003   a
HIP039198  57466.4012      0.550 0.003   a
HIP040944  56671.6052    -13.342 0.050   a
HIP040944  57050.5446     16.666 0.050   a
HIP042368  56671.6129     15.028 0.050   a
HIP042368  57050.5493     45.678 0.050   a
HIP043041  56671.6228     26.703 0.050   a
HIP043041  57050.5957      2.608 0.050   a
HIP043099  56671.6528     50.5   0.9     a
HIP043099  56753.4400     40.1   0.8     a
HIP043099  56754.4000     39.9   0.9     a
HIP043099  56770.4222     37.3   1.1     a
HIP043099  56779.4134     37.5   1.0     a
HIP043099  56994.7040     50.8   1.1     a
HIP043099  57009.6999     47.3   1.5     a
HIP043099  57035.6113     55.4   1.7     a
HIP043099  57050.5650     51.3   1.1     a
HIP043099  57052.5812     52.4   1.3     a
HIP043099  57078.5726     50.5   2.1     a
HIP043099  57083.5201     48.8   0.9     a
HIP043099  57109.4568     43.1   1.2     a
HIP043099  57130.4096     42.7   1.0     a
HIP043099  57156.3868     39.4   1.7     a
HIP043099  57392.6716     53.8   1.6     a
HIP043099  57406.6615     52.9   1.6     a
HIP043099  57467.4277     46.9   1.6     a
HIP043099  57491.3700     44.7   1.3     a
HIP045527  56671.6767     -4.937 0.050   a
HIP045527  57050.6065     -6.641 0.050   a
HIP050006  56671.6820      6.721 0.050   a
HIP050006  56999.7981      9.769 0.050   a
HIP050006  57050.6200     11.078 0.050   a
HIP050796  56751.4673     14.621 0.050   a
HIP050796  56752.4530     14.664 0.050   a
HIP050796  56771.4609     14.069 0.050   a
HIP050796  56798.3911     13.576 0.050   a
HIP050796  56804.4011     13.611 0.050   a
HIP050796  56994.7386     39.552 0.050   a
HIP050796  57027.6758     33.614 0.050   a
HIP050796  57053.6136     30.211 0.050   a
HIP050796  57055.6400     30.043 0.050   a
HIP050796  57076.5318     27.844 0.050   a
HIP050796  57107.4984     25.268 0.050   a
HIP050796  57165.3983     21.422 0.050   a
HIP050796  57342.7686     14.191 0.050   a
HIP050796  57392.6914     13.602 0.050   a
HIP050796  57408.6804     13.868 0.050   a   
HIP050796  57423.6619     14.930 0.004   a
HIP050796  57462.5120     23.855 0.005   a
HIP051533  56671.7004     -3.624 0.050   a
HIP051533  57051.6245     -0.674 0.050   a
HIP053717  56671.6930     -6.033 0.050   a 
HIP053717  57051.6305    -10.720 0.050   a
HIP055505  55607.6143     20.714 0.013   Aa
HIP055505  55607.6143    -16.435 0.118   Bb
HIP055505  55955.6750      9.265 0.031   Aa
HIP055505  55955.6750    -23.102 0.064   Ba
HIP055505  55955.6750     40.465 0.659   Bb
HIP055505  56671.7183     18.950 0.025   Aa
HIP055505  56671.7183     -0.416 0.038   Ba
HIP055505  56751.5150      8.172 0.016   Aa
HIP055505  56752.4744      8.249 0.015   Aa
HIP055505  56753.4915      8.283 0.015   Aa
HIP055505  56765.4340      9.117 0.016   Aa
HIP055505  56765.4340     -0.484 0.180   Bb
HIP055505  56780.4238     10.135 0.019   Aa
HIP055505  56780.4238     -2.509 0.119   Bb
HIP055505  56810.3815     12.295 0.014   Aa
HIP055505  56810.3815     -5.696 0.126   Bb
HIP055505  56821.3943     13.144 0.018   Aa
HIP055505  56821.3943     -7.230 0.144   Bb
HIP055505  56994.7777      8.656 0.118   Aa
HIP055505  56994.7777      1.224 0.201   Ba
HIP055505  57054.6979      9.209 0.050   Aa 
HIP055505  57055.6581      9.294 0.022   Aa
HIP055505  57076.6118     10.804 0.022   Aa
HIP055505  57076.6118     -0.465 0.238   Bb
HIP055505  57082.6602     11.263 0.026   Aa
HIP055505  57082.6602     -1.113 0.188   Bb
HIP055505  57108.5328     13.076 0.018   Aa
HIP055505  57108.5328     -3.854 0.135   Bb
HIP055505  57129.4671     14.778 0.018   Aa
HIP055505  57129.4671     -5.905 0.128   Bb
HIP055505  57156.4102     17.573 0.014   Aa
HIP055505  57156.4102    -10.011 0.128   Bb
HIP055505  57393.7256     16.878 0.159   Aa
HIP055505  57393.7256     12.048 0.470   Ba
HIP055505  57393.7256      2.355 0.289   Bb
HIP055505  57405.7068     17.677 0.359   Aa
HIP055505  57405.7068     11.394 0.684   Ba
HIP055505  57405.7068     -1.518 0.226   Bb
HIP055505  57408.6934     17.078 0.370   Aa
HIP055505  57408.6934     10.539 0.477   Ba
HIP055505  57408.6934     -2.049 0.223   Bb
HIP055505  57423.6482     18.035 0.27    Aa
HIP055505  57423.6482     11.706 0.30    Ba
HIP055505  57423.6482     -3.47  0.31    Bb
HIP055505  57444.6166     20.198 0.13    Aa
HIP055505  57444.6166     13.697 0.16    Ba
HIP055505  57444.6166     -5.75  0.30    Bb
HIP057341  56671.7374     -4.109 0.050   a
HIP057341  57054.6918     -9.487 0.050   a
HIP057791  56024.6564     20.808 0.050   a
HIP057791  56672.7037      4.409 0.050   a
HIP057791  56993.7798     22.962 0.050   a
HIP057791  57052.6787      8.671 0.050   a
HIP057791  57053.7551      8.395 0.050   a
HIP057791  57338.7743     23.294 0.050   a
HIP059750  56672.7203      1.991 0.050   a
HIP059750  57050.8176      5.557 0.050   a
HIP059750  57052.6831      5.638 0.050   a
HIP059750  57053.7576      5.737 0.050   a
HIP063742  56672.7118     10.671 0.050   a 
HIP063742  57051.7809    -12.889 0.050   a
HIP063742  57473.6202    -13.551 0.050   a
HIP069929  56672.7465    -11.119 0.058   a
HIP069929  57050.8110     -4.779 0.171   a
HIP069974  56672.7540    -17.565 0.044   b  sigma_rot = 3.9 km/s
HIP069974  56672.7540      3.7   0.4     a  sigma_rot =19.0 km/s
HIP069974  57050.8075    -33.904 0.023   b
HIP069974  57050.8075     17.0   0.3     a  sigma_rot =21.0 km/s
HIP069974  57157.4134     20.128 0.031   b
HIP069974  57157.4134    -33.2   0.3     a  sigma_rot =21.3 km/s
HIP069974  57159.4355     19.989 0.023   b
HIP069974  57159.4355    -32.8   0.3     a  sigma_rot =22.4 km/s
HIP069974  57167.4408     18.477 0.014   b
HIP069974  57167.4408    -31.9   0.2     a  sigma_rot =24.5 km/s
HIP069974  57189.4075      6.048 0.041   b
HIP069974  57189.4075    -18.3   0.4     a  sigma_rot =19.5 km/s
HIP069974  57199.3905     -2.332 0.052   b
HIP069974  57199.3905     -9.0   0.3     a  sigma_rot =17.6 km/s
HIP069974  57213.4066    -15.652 0.056   b
HIP069974  57213.4066      0.4   0.4     a  sigma_rot =19.0 km/s
HIP069974  57237.3723    -31.468 0.020   b
HIP069974  57237.3723     16.3   0.2     a  sigma_rot =26.0 km/s
HIP069974  57394.7957      7.055 0.044   b
HIP069974  57394.7957    -18.3   0.4     a  sigma_rot =20.5 km/s
HIP069974  57423.6672    -18.353 0.063   b
HIP069974  57423.6672      4.3   0.5     a  sigma_rot =21.3 km/s
HIP069974  57444.6208    -31.699 0.045   b
HIP069974  57444.6208     16.5   0.5     a  sigma_rot =24.1 km/s
HIP069974  57462.6297    -33.980 0.050   b
HIP069974  57462.6297     17.8   0.6     a  sigma_rot =22.1 km/s
HIP073007  56672.7995    -27.264 0.050   a
HIP073007  57051.7831    -24.570 0.050   a
HIP073182  56679.7342     36.031 0.015   Ba
HIP073182  56679.7342     18.051 0.108   Bb
HIP073182  57051.8001     36.600 0.013   Ba
HIP073182  57051.8001     17.277 0.103   Bb
HIP073182  57199.4196     29.961 0.016   Ba
HIP073182  57240.3788     32.729 0.013   Ba
HIP073182  57240.3788     22.768 0.163   Bb
HIP073182  57430.7490     22.725 0.023   Ba
HIP073182  57430.7490     38.29  0.17    Bb
HIP073182  57462.6377     26.659 0.050   Ba
HIP073182  57462.6377     31.64  0.17    Bb
HIP073182  57538.4967     31.984 0.050   Ba
HIP073182  57538.4967     23.69  0.03    Bb
HIP073182  57599.4181     35.572 0.050   Ba
HIP073182  57599.4181     18.31  0.2     Bb
HIP073184  56330.7151     27.089 0.050   A  Component A because lines twice more contrasted !
HIP073184  57155.4938     26.955 0.008   A  Component A because lines twice more contrasted !
HIP075379  55623.6835     -4.208 0.050   a
HIP075379  56679.7168    -13.863 0.050   a
HIP075379  57050.8029     -8.942 0.050   a
HIP075718  55673.6446      5.462 0.050   a
HIP075718  56679.7230      7.8   0.050   B visual
HIP075718  56679.7230      3.06  0.050   a
HIP075718  57050.7990     11.999 0.050   a
HIP084402  57052.7923     -4.089 0.050   a 
HIP084402  57595.5187     -2.037 0.050   a 
HIP090135  57052.7997     -0.368 0.050   a
HIP090135  57595.5224     -4.811 0.050   a
HIP090692  57052.8030     35.002 0.500   a
HIP090692  57157.6432     37.015 0.500   a
HIP090692  57194.5998     28.096 0.500   a
HIP090692  57563.5778     35.619 0.050   a
HIP090692  57595.5355     39.165 0.050   a
HIP090692  57639.3674     39.902 0.050   a
HIP091751  56438.6211     35.782 0.050   a
HIP091751  57157.6375     18.197 0.050   a
HIP091751  57194.6023     20.549 0.050   a
HIP092016  57157.6198     15.828 0.024   a
HIP092016  57157.6198    -28.8   0.1     b
HIP092016  57203.5464    -15.147 0.020   a
HIP092016  57203.5464     12.945 0.1     b
HIP092016  57595.4928     -2.948 0.050   a
HIP092016  57596.5845     -4.365 0.030   a
HIP092016  57598.4960     -9.785 0.050   a
HIP092726  57160.5758     -9.689 0.050   Aa
HIP092726  57200.6015    -17.595 0.050   Aa
HIP092726  57595.5085    -31.921 0.099   Aa
HIP092726  57595.5085    -26.663 0.078   Ba
HIP092726  57596.5887    -29.545 0.143   Aa
HIP092726  57596.5887    -24.619 0.081   Ba
HIP092726  57598.4992    -25.541 0.050   Aa
HIP092726  57598.4992    -12.648 0.168   Ba
HIP092726  57599.4976    -23.933 0.030   Aa
HIP092726  57599.4976     -7.42  0.08    Ba
HIP092726  57600.5031    -22.432 0.030   Aa
HIP092726  57600.5031     -6.61  0.08    Ba
HIP092726  57601.3976    -21.206 0.020   Aa
HIP092726  57601.3976    -10.85  0.05    Ba
HIP092726  57602.4680    -19.764 0.05    Aa
HIP092726  57603.5257    -18.941 0.045   Aa
HIP092726  57603.5257    -24.74  0.14    Ba
HIP092726  57604.4299    -17.567 0.063   Aa
HIP092726  57604.4299    -24.23  0.22    Ba
HIP092726  57611.5225    -11.401 0.021   Aa
HIP092726  57611.5225    -21.40  0.08    Ba
HIP092726  57624.4278     -4.074 0.030   Aa
HIP092726  57624.4278    -16.923 0.096   Ba
HIP095066  57156.7187    -34.613 0.050   a
HIP095066  57201.5731    -20.110 0.050   a
HIP095066  57566.5581    -13.360 0.050   a
HIP095066  57595.4955    -12.191 0.050   a
HIP095066  57624.4385    -11.366 0.050   a
HIP095066  57637.4444    -11.177 0.050   a 
HIP095176  55639.7838     55.376 0.050   a  with A1 mask
HIP095176  55641.7788     54.385 0.050   a
HIP095176  56033.7254     42.743 0.050   a
HIP095176  56048.7407     55.939 0.050   a
HIP095176  56053.6679     59.868 0.050   a
HIP095176  56106.5716    -34.417 0.050   a
HIP095176  56130.5822    -28.889 0.050   a
HIP095176  56132.4877    -23.910 0.050   a
HIP095176  56158.4801      6.795 0.050   a
HIP095176  56174.3531     44.810 0.050   a
HIP095176  56244.3285    -28.608 0.050   a
HIP095176  56384.7518    -34.888 0.050   a
HIP095176  56390.7514    -26.412 0.050   a
HIP095176  56416.7339    -29.709 0.050   a
HIP095176  56429.6850      1.671 0.050   a
HIP095176  56432.7350      5.483 0.050   a
HIP095176  56437.6973     23.193 0.050   a
HIP095176  56457.7284     48.906 0.050   a
HIP095176  56479.6129     51.454 0.050   a
HIP095176  56486.5577     38.763 0.050   a
HIP095176  56508.4529    -11.314 0.050   a
HIP095176  56542.4350    -30.434 0.050   a
HIP095176  57156.7220     59.064 0.050   a
HIP095176  57201.5762    -18.528 0.050   a
HIP095176  57215.5838    -36.645 0.050   a
HIP095176  57238.5224    -33.991 0.050   a
HIP095176  57296.3839     57.624 0.050   a
HIP095176  57503.7448    -38.355 0.195   a   
HIP095176  57595.5262     22.171 0.117   a   
HIP095176  57606.5222      5.602 0.120   a   
HIP095176F  55639.7838     55.683 0.218   a   WITH F0 MASK - do not consider
HIP095176F  55639.7838    106.056 1.92    s is certainly a stream following "a". there is a second one shifted by 150 km/s
HIP095176F  55641.7788     55.786 0.163   a
HIP095176F  55641.7788    106.314 0.778   s
HIP095176F  56033.7254     44.042 0.182   a
HIP095176F  56033.7254     97.980 0.642   s
HIP095176F  56048.7407     56.743 0.208   a
HIP095176F  56048.7407    103.982 1.050   s
HIP095176F  56053.6679     58.735 0.230   a
HIP095176F  56053.6679    106.627 1.143   s
HIP095176F  56106.5716    -34.011 0.268   a
HIP095176F  56130.5823    -30.203 0.172   a
HIP095176F  56130.5823     30.527 1.148   s
HIP095176F  56132.4877    -24.055 0.230   a
HIP095176F  56132.4877     35.729 0.964   s
HIP095176F  56158.4801      8.364 0.189   a
HIP095176F  56158.4801     63.398 0.770   s 
HIP095176F  56174.3531     47.014 0.193   a
HIP095176F  56174.3531     99.882 0.717   s
HIP095176F  56244.3286    -28.700 0.215   a
HIP095176F  56244.3286     27.845 1.522   s
HIP095176F  56384.7518    -34.881 0.184   a
HIP095176F  56390.7514    -22.982 2.268   a  strongly distorted CCF
HIP095176F  56416.7339    -29.928 0.251   a  strongly distorted CCF
HIP095176F  56429.6850      2.227 0.182   a
HIP095176F  56429.6850     57.683 0.706   s
HIP095176F  56432.7350      6.104 0.166   a
HIP095176F  56432.7350     60.366 0.711   s
HIP095176F  56437.6973     23.446 0.192   a
HIP095176F  56437.6973     76.663 0.802   s
HIP095176F  56457.7284     50.333 0.150   a
HIP095176F  56457.7284    102.209 0.609   s
HIP095176F  56479.6129     52.029 0.211   a
HIP095176F  56479.6129    102.944 0.860   s
HIP095176F  56486.5577     40.722 0.210   a
HIP095176F  56486.5577     94.660 0.636   s
HIP095176F  56508.4529    -10.552 0.269   a
HIP095176F  56508.4529     49.634 0.861   s
HIP095176F  56542.4350    -30.143 0.207   a
HIP095176F  56542.4350     33.251 0.983   s
HIP095176F  57156.7220     58.2   0.3     a
HIP095176F  57156.7220    105.6   1.7     s
HIP095176F  57201.5762    -17.1   0.2     a
HIP095176F  57201.5762     46.2   0.9     s
HIP095176F  57215.5838    -36.0   0.4     a
HIP095176F  57238.5223    -33.5   0.3     a
HIP095176F  57296.3839     58.2   0.2     a
HIP095176F  57296.3839    107.4   0.9     s
HIP100738  57202.6402    -20.041 0.050   a
HIP100738  57566.6360    -18.335 0.050   a
HIP100738  57595.5628    -21.908 0.050   a 
HIP104785  57203.6700    -28.113 0.050   a
HIP104785  57361.3499    -25.017 0.050   a
HIP104785  57595.5671    -20.201 0.050   a 
HIP104785  57638.5028    -19.313 0.050   a
HIP110388  55002.6664    -11.464 0.050   a
HIP110388  55042.6574    -12.451 0.050   a
HIP110388  55056.5929    -12.375 0.050   a
HIP110388  55092.5843    -14.425 0.050   a
HIP110388  55168.3805    -18.103 0.050   a
HIP110388  55347.7174    -25.098 0.050   a
HIP110388  55370.7184    -25.541 0.050   a
HIP110388  55395.7202    -25.470 0.050   a
HIP110388  55420.6148    -25.311 0.050   a
HIP110388  55421.6134    -25.318 0.050   a
HIP110388  55434.6055    -24.373 0.050   a
HIP110388  55468.4803    -23.735 0.050   a
HIP110388  55505.3915    -22.124 0.050   a
HIP110388  57596.6207    -19.970 0.027   a
HIP111170  57201.7233    -14.010 0.030   a
HIP111170  57201.7233     -1.7   0.2     b
HIP111170  57336.3267    -18.623 0.050   a
HIP111170  57336.3267      4.199 0.096   b
HIP111170  57563.7207     -2.718 0.050   a
HIP111170  57563.7207    -19.231 0.067   b
HIP111170  57595.6557     -2.380 0.050   a
HIP111170  57595.6557    -19.748 0.183   b
HIP111170  57624.5489     -2.190 0.050   a
HIP111170  57624.5489    -19.899 0.085   b
HIP111170  57638.5654     -2.375 0.050   a
HIP111170  57638.5654    -19.715 0.104   b
HIP115126  57201.7279     14.760 0.050   a
HIP115126  57360.4189     13.340 0.050   a
HIP115142  57217.6894    -27.62  0.22    Aa   F0 mask ROT. vrot sini = 49 km/s
HIP115142  57217.6894     37.198 0.05    Ab
HIP115142  57563.7186      3.4   0.3     Aa
HIP115142  57563.7186    -24.1   0.5     Ab
HIP115142  57595.6817    -10.44  0.4     Aa
HIP115142  57595.6817      7.46  1.8     Ab
HIP115142  57637.5937     -8.20  0.4     Aa
HIP115142  57637.5937      2.70  1.9     Ab
HIP115142  57360.4293     -6.34  0.05    Ba    F0 mask
HIP115142  57595.6985     -9.71  0.04    Ba     
HIP115142  57596.6363     -9.83  0.08    Ba
HIP115142  57598.6684     -9.74  0.08    Ba
HIP115142  57599.6796     -9.65  0.08    Ba
HIP115142  57600.7372     -9.75  0.08    Ba

